Efficient Floating-Point Arithmetic on Fault-Tolerant Quantum Computers

We propose a novel floating-point encoding scheme that builds on prior work involving fixed-point encodings. We encode floating-point numbers using Two's Complement fixed-point mantissas and Two's Complement integral exponents. We used our proposed approach to develop quantum algorithms for fundamental arithmetic operations, such as bit-shifting, reciprocation, multiplication, and addition. We prototyped and investigated the performance of the floating-point encoding scheme on quantum computer simulations by performing reciprocation on randomly drawn inputs and by solving first-order ordinary differential equations, while varying the number of qubits in the encoding. We observed rapid convergence to the exact solutions as we increased the number of qubits and a significant reduction in the number of ancilla qubits required for reciprocation when compared with similar approaches.

==> plots/div_hist.tikz <==
% Recommended preamble:
\begin{tikzpicture}
\begin{axis}[ybar={0pt}, bar shift={0pt}, footnotesize, width={2.3866666666666667in}, title style/.append={at={{0.5,1.0}}, font={\scriptsize}, text width={2.3866666666666667in}, yshift={-1mm}}, label style={font={\scriptsize}}, tick label style={font={\tiny}}, ymajorgrids={true}, title={Relative Error Distributions}, ymin={0}, ymax={0.8}, single ybar legend, legend style={draw={none}, fill={none}, inner ysep={2pt}, cells={anchor={west}}, nodes={inner sep={0pt}, text depth={0.15em}}, font={\tiny}}]
    \addplot+[bar width={0.03125}, fill={blue!16.666666666666668!white}, draw={none}]
        table[row sep={\\}]
        {
            \\
            -0.0625  0.1  \\
            -0.03125  0.07  \\
            0.0  0.63  \\
            0.03125  0.09  \\
            0.0625  0.11  \\
        }
        ;
    \addlegendentry {10}
    \addplot+[bar width={0.015625}, fill={blue!33.333333333333336!white}, draw={none}]
        table[row sep={\\}]
        {
            \\
            -0.03125  0.07  \\
            -0.015625  0.1  \\
            0.0  0.66  \\
            0.015625  0.06  \\
            0.03125  0.11  \\
        }
        ;
    \addlegendentry {12}
    \addplot+[bar width={0.00390625}, fill={blue!50.0!white}, draw={none}]
        table[row sep={\\}]
        {
            \\
            -0.0078125  0.1  \\
            -0.00390625  0.03  \\
            0.0  0.74  \\
            0.00390625  0.02  \\
            0.0078125  0.11  \\
        }
        ;
    \addlegendentry {14}
    \addplot+[bar width={0.0009765625}, fill={blue!66.66666666666667!white}, draw={none}]
        table[row sep={\\}]
        {
            \\
            -0.001953125  0.06  \\
            -0.0009765625  0.14  \\
            0.0  0.7  \\
            0.0009765625  0.05  \\
            0.001953125  0.05  \\
        }
        ;
    \addlegendentry {16}
    \addplot+[bar width={0.00048828125}, fill={blue!83.33333333333333!white}, draw={none}]
        table[row sep={\\}]
        {
            \\
            -0.00146484375  0.01  \\
            -0.0009765625  0.05  \\
            -0.00048828125  0.08  \\
            0.0  0.72  \\
            0.00048828125  0.07  \\
            0.0009765625  0.07  \\
            0.00146484375  0.0  \\
        }
        ;
    \addlegendentry {18}
    \addplot+[bar width={0.000244140625}, fill={blue!100.0!white}, draw={none}]
        table[row sep={\\}]
        {
            \\
            -0.000732421875  0.01  \\
            -0.00048828125  0.1  \\
            -0.000244140625  0.07  \\
            0.0  0.71  \\
            0.000244140625  0.05  \\
            0.00048828125  0.06  \\
            0.000732421875  0.0  \\
        }
        ;
    \addlegendentry {20}
\end{axis}
\end{tikzpicture}

